On Uncertainty Quantification in Particle Accelerators Modelling

Using a cyclotron based model problem, we demonstrate for the first time the applicability and usefulness of a uncertainty quantification (UQ) approach in order to construct surrogate models for quantities such as emittance, energy spread but also the halo parameter, and construct a global sensitivity analysis together with error propagation and $L_{2}$ error analysis. The model problem is selected in a way that it represents a template for general high intensity particle accelerator modelling tasks. The presented physics problem has to be seen as hypothetical, with the aim to demonstrate the usefulness and applicability of the presented UQ approach and not solving a particulate problem. The proposed UQ approach is based on sparse polynomial chaos expansions and relies on a small number of high fidelity particle accelerator simulations. Within this UQ framework, the identification of most important uncertainty sources is achieved by performing a global sensitivity analysis via computing the so-called Sobols' indices.

==> in210t.dat <==
0.363822 -0.39933
0.371527 -0.391842
0.379218 -0.384342
0.386894 -0.376828
0.394556 -0.369301
0.402203 -0.361761
0.409835 -0.354206
0.417451 -0.346638
0.425052 -0.339055
0.432637 -0.331458
0.440205 -0.323845
0.447755 -0.316216
0.455287 -0.30857
0.462801 -0.300906
0.470294 -0.293225
0.477766 -0.285524
0.485216 -0.277803
0.492643 -0.27006
0.500045 -0.262295
0.507421 -0.254507
0.51477 -0.246693
0.522088 -0.238852
0.529376 -0.230983
0.536629 -0.223085
0.543847 -0.215154
0.551026 -0.207189
0.558163 -0.199187
0.565255 -0.191146
0.572297 -0.183062
0.579286 -0.174933
0.586216 -0.166754
0.593079 -0.158521
0.599868 -0.150226
0.606571 -0.141862
0.613174 -0.13342
0.619656 -0.124885
0.625985 -0.116237
0.632112 -0.107446
0.63796 -0.0984666
0.643424 -0.0892501
0.648417 -0.0797706
0.652891 -0.0700363
0.656826 -0.0600718
0.660207 -0.0499066
0.663023 -0.0395711
0.665267 -0.0290966
0.666931 -0.0185147
0.66801 -0.00785754
0.6685 0.0028426
0.6684 0.0135533
0.667711 0.024242
0.666434 0.0348764
0.664574 0.0454242
0.662136 0.0558534
0.659129 0.0661327
0.655561 0.0762311
0.651444 0.0861184
0.646795 0.0957665
0.641642 0.105155
0.636051 0.11429
0.630124 0.123211
0.623959 0.131969
0.617621 0.140603
0.61115 0.149138
0.604572 0.15759
0.597906 0.165973
0.591163 0.174294
0.584354 0.182561
0.577486 0.190779
0.570565 0.198953
0.563597 0.207086
0.556585 0.215182
0.549534 0.223243
0.542447 0.231272
0.535325 0.239271
0.528173 0.247242
0.520991 0.255186
0.513782 0.263106
0.506547 0.271003
0.499289 0.278877
0.492008 0.286731
0.484705 0.294565
0.477383 0.30238
0.470042 0.310178
0.462682 0.317958
0.455192 0.325883
0.447588 0.333931
0.439967 0.341964
0.43233 0.349982
0.424678 0.357985
0.417011 0.365974
0.409329 0.373949
0.401634 0.381911
0.393924 0.389859
0.386201 0.397794
0.378464 0.405715
0.370713 0.413623
0.362948 0.421518
0.355169 0.429398
0.347376 0.437265
0.339568 0.445117
0.331745 0.452954
0.323907 0.460776
0.315716 0.468816
0.307472 0.476864
0.29921 0.484892
0.29093 0.492902
0.282629 0.50089
0.274307 0.508857
0.265963 0.5168
0.257594 0.524718
0.2492 0.532608
0.240778 0.540469
0.232326 0.548299
0.223842 0.556093
0.215324 0.56385
0.206767 0.571565
0.198169 0.579234
0.189525 0.586851
0.180831 0.59441
0.17208 0.601904
0.163265 0.609322
0.154375 0.616652
0.145399 0.623874
0.136317 0.630964
0.127102 0.637879
0.11771 0.644552
0.108081 0.650877
0.0981622 0.656738
0.0879449 0.66206
0.0774505 0.666813
0.0667096 0.670979
0.0557549 0.674545
0.0446197 0.6775
0.0333381 0.679835
0.0219445 0.681543
0.0104739 0.682619
-0.00103869 0.683059
-0.0125581 0.682862
-0.0240491 0.682028
-0.0354767 0.680562
-0.0468059 0.678466
-0.0580022 0.675748
-0.0690316 0.672416
-0.0798607 0.668482
-0.0904569 0.663957
-0.10079 0.65886
-0.110843 0.653229
-0.120632 0.64715
-0.130213 0.640747
-0.13964 0.63412
-0.148951 0.62733
-0.15817 0.620415
-0.167312 0.613399
-0.17639 0.6063
-0.185412 0.599129
-0.194385 0.591897
-0.203314 0.584611
-0.212204 0.577276
-0.221059 0.569899
-0.22988 0.562482
-0.238673 0.555031
-0.247437 0.547546
-0.256177 0.540033
-0.264893 0.532492
-0.273588 0.524925
-0.282262 0.517335
-0.290917 0.509724
-0.299554 0.502091
-0.308175 0.49444
-0.316779 0.48677
-0.325368 0.479084
-0.333943 0.471381
-0.342504 0.463662
-0.351052 0.455929
-0.359587 0.448181
-0.36811 0.440419
-0.37662 0.432644
-0.385119 0.424856
-0.393606 0.417055
-0.402082 0.409241
-0.410545 0.401414
-0.418998 0.393575
-0.427438 0.385723
-0.435867 0.377858
-0.444284 0.369979
-0.452688 0.362088
-0.461079 0.354182
-0.469457 0.346263
-0.477822 0.338328
-0.486172 0.330378
-0.494506 0.322413
-0.502825 0.31443
-0.511128 0.30643
-0.519412 0.298411
-0.527677 0.290372
-0.535923 0.282313
-0.544146 0.274231
-0.552347 0.266126
-0.560523 0.257996
-0.568672 0.249839
-0.576793 0.241652
-0.584883 0.233436
-0.592938 0.225185
-0.600957 0.216899
-0.608936 0.208574
-0.616871 0.200207
-0.624757 0.191794
-0.632588 0.18333
-0.640359 0.174809
-0.64806 0.166226
-0.655681 0.157571
-0.663209 0.148836
-0.670625 0.140003
-0.677898 0.131054
-0.684984 0.121956
-0.691805 0.112658
-0.698252 0.103096
-0.704216 0.0932269
-0.709637 0.0830492
-0.714488 0.0725875
-0.718752 0.0618731
-0.722415 0.0509386
-0.725467 0.0398176
-0.727896 0.0285443
-0.729697 0.0171533
-0.730862 0.00567983
-0.731389 -0.0058408
-0.731275 -0.0173731
-0.730522 -0.0288814
-0.729131 -0.0403305
-0.727107 -0.0516848
-0.724457 -0.0629097
-0.721188 -0.0739705
-0.717312 -0.0848334
-0.71284 -0.0954653
-0.707789 -0.105835
-0.702185 -0.115917
-0.69609 -0.12571
-0.689614 -0.135256
-0.682871 -0.144616
-0.67594 -0.153838
-0.668867 -0.162952
-0.661684 -0.17198
-0.654409 -0.180934
-0.647058 -0.189826
-0.639641 -0.198663
-0.632167 -0.207452
-0.624642 -0.216198
-0.617071 -0.224905
-0.60946 -0.233577
-0.601812 -0.242216
-0.59413 -0.250826
-0.586418 -0.259408
-0.578677 -0.267965
-0.57091 -0.276499
-0.563119 -0.285011
-0.555306 -0.293503
-0.547471 -0.301976
-0.539617 -0.31043
-0.531745 -0.318869
-0.523855 -0.327291
-0.51595 -0.335698
-0.508028 -0.344091
-0.500057 -0.352522
-0.491891 -0.361195
-0.483712 -0.369855
-0.475519 -0.378503
-0.467314 -0.387139
-0.459096 -0.395764
-0.450865 -0.404377
-0.442623 -0.412979
-0.434369 -0.421571
-0.426103 -0.430151
-0.417825 -0.43872
-0.409535 -0.447278
-0.401233 -0.455824
-0.392919 -0.46436
-0.384593 -0.472883
-0.376253 -0.481394
-0.367901 -0.489893
-0.359534 -0.498378
-0.35106 -0.506915
-0.342309 -0.51562
-0.333542 -0.524309
-0.324758 -0.532981
-0.315955 -0.541636
-0.307134 -0.550271
-0.298292 -0.558886
-0.289428 -0.567479
-0.280541 -0.576048
-0.27163 -0.584592
-0.262691 -0.593108
-0.253723 -0.601593
-0.244723 -0.610046
-0.23569 -0.618463
-0.226619 -0.62684
-0.217507 -0.635173
-0.20835 -0.643458
-0.199144 -0.651687
-0.189882 -0.659854
-0.180557 -0.66795
-0.17116 -0.675963
-0.16168 -0.683877
-0.1521 -0.69167
-0.142394 -0.699308
-0.132526 -0.706734
-0.122435 -0.713854
-0.112048 -0.720535
-0.101329 -0.726669
-0.0902902 -0.732207
-0.0789612 -0.737125
-0.0673765 -0.741406
-0.0555717 -0.745038
-0.0435832 -0.748008
-0.0314481 -0.750308
-0.0192037 -0.751929
-0.0068879 -0.752868
0.00546108 -0.75312
0.0178051 -0.752685
0.0301059 -0.751564
0.0423254 -0.749762
0.054426 -0.747283
0.0663703 -0.744136
0.0781214 -0.740331
0.0896433 -0.73588
0.100901 -0.730798
0.111861 -0.725102
0.122499 -0.718826
0.132825 -0.712047
0.142898 -0.704897
0.152788 -0.697496
0.162543 -0.689918
0.172193 -0.682207
0.181757 -0.67439
0.191251 -0.666486
0.200682 -0.65851
0.21006 -0.65047
0.219391 -0.642376
0.22868 -0.634233
0.23793 -0.626046
0.247146 -0.617821
0.25633 -0.60956
0.265485 -0.601267
0.274613 -0.592944
0.283717 -0.584595
0.292799 -0.57622
0.301859 -0.567823
0.310899 -0.559404
0.319921 -0.550965
0.328926 -0.542507
0.337914 -0.534031
0.346887 -0.525539
0.355844 -0.517031
0.364788 -0.508508
0.373718 -0.499971
0.382636 -0.491419
0.39154 -0.482855
0.400433 -0.474277
0.409313 -0.465686
0.418181 -0.457083
0.427038 -0.448468
0.435883 -0.43984
0.444716 -0.4312
0.453538 -0.422547
0.462347 -0.413882
0.471144 -0.405204
0.479928 -0.396513
0.488699 -0.387808
0.497456 -0.37909
0.506199 -0.370357
0.514928 -0.361608
0.52364 -0.352845
0.532337 -0.344064
0.541016 -0.335266
0.549677 -0.32645
0.558318 -0.317615
0.566939 -0.308759
0.575538 -0.299882
0.584113 -0.290982
0.592663 -0.282057
0.601185 -0.273106
0.609679 -0.264127
0.618141 -0.255119
0.626568 -0.246077
0.634959 -0.237002
0.643308 -0.227888
0.651613 -0.218734
0.659869 -0.209535
0.668071 -0.200288
0.676211 -0.190986
0.684282 -0.181625
0.692273 -0.172195
0.700172 -0.162687
0.707959 -0.153087
0.715607 -0.143376
0.723071 -0.133524
0.730279 -0.123482
0.737115 -0.113184
0.743453 -0.102573
0.749216 -0.0916387
0.75437 -0.0804047
0.758897 -0.0689038
0.762783 -0.0571705
0.766016 -0.0452406
0.768584 -0.0331503
0.770481 -0.0209366
0.7717 -0.00863668
0.772237 0.00371185
0.772092 0.0160712
0.771263 0.0284037
0.769754 0.0406716
0.76757 0.0528374
0.764717 0.064864
0.761204 0.0767148
0.757043 0.0883538
0.752247 0.0997457
0.746832 0.110857
0.74082 0.121657
0.734268 0.132138
0.727287 0.14234
0.72001 0.152333
0.71253 0.162174
0.7049 0.1719
0.697153 0.181534
0.689311 0.19109
0.68139 0.200581
0.673401 0.210014
0.665352 0.219396
0.65725 0.228733
0.649101 0.238028
0.64091 0.247287
0.63268 0.25651
0.624415 0.265703
0.616117 0.274866
0.60779 0.284002
0.599435 0.293113
0.591055 0.302201
0.582651 0.311266
0.574225 0.320311
0.565778 0.329336
0.557312 0.338344
0.548828 0.347334
0.540326 0.356307
0.531808 0.365266
0.523178 0.374347
0.514444 0.383539
0.505696 0.392718
0.496934 0.401883
0.488159 0.411035
0.47937 0.420175
0.470569 0.429302
0.461755 0.438417
0.452929 0.447521
0.444091 0.456612
0.435241 0.465692
0.426378 0.474759
0.417503 0.483814
0.408616 0.492857
0.399715 0.501887
0.390802 0.510904
0.381874 0.519907
0.372933 0.528897
0.363704 0.538061
0.354403 0.547248
0.345086 0.556418
0.335751 0.56557
0.326398 0.574702
0.317024 0.583814
0.307629 0.592904
0.29821 0.60197
0.288767 0.61101
0.279298 0.620022
0.2698 0.629003
0.26027 0.637951
0.250707 0.646863
0.241106 0.655735
0.231464 0.664562
0.221777 0.67334
0.212041 0.682062
0.202248 0.690721
0.192391 0.699307
0.182461 0.707809
0.172446 0.716209
0.162327 0.724485
0.15208 0.7326
0.141661 0.740494
0.131004 0.748063
0.12003 0.755162
0.108699 0.761677
0.0970283 0.76756
0.0850492 0.772788
0.0727987 0.777343
0.0603145 0.781211
0.047635 0.784381
0.0347992 0.786843
0.0218466 0.788589
0.00881719 0.789614
-0.00424896 0.789914
-0.0173116 0.78949
-0.0303305 0.788341
-0.0432657 0.786473
-0.0560774 0.783891
-0.0687263 0.780602
-0.0811735 0.776619
-0.093381 0.771952
-0.105312 0.766617
-0.11693 0.760632
-0.128207 0.754027
-0.139146 0.746875
-0.149807 0.739315
-0.160271 0.731484
-0.170592 0.723465
-0.180804 0.715308
-0.190928 0.707042
-0.200978 0.698686
-0.210966 0.690256
-0.220899 0.681762
-0.230784 0.673212
-0.240626 0.664613
-0.250429 0.65597
-0.260198 0.647287
-0.269934 0.638569
-0.279642 0.629819
-0.289322 0.621039
-0.298979 0.612233
-0.308612 0.603402
-0.318224 0.594547
-0.327817 0.585672
-0.337391 0.576777
-0.346948 0.567864
-0.356489 0.558933
-0.366015 0.549987
-0.375526 0.541025
-0.385023 0.532048
-0.394508 0.523058
-0.40398 0.514055
-0.413439 0.50504
-0.422887 0.496012
-0.432324 0.486972
-0.441749 0.477921
-0.451163 0.468858
-0.460566 0.459783
-0.469958 0.450698
-0.479339 0.441601
-0.488708 0.432492
-0.498066 0.423372
-0.507412 0.41424
-0.516746 0.405095
-0.526068 0.395937
-0.535376 0.386767
-0.54467 0.377582
-0.55395 0.368383
-0.563215 0.359169
-0.572463 0.349938
-0.581694 0.34069
-0.590907 0.331424
-0.6001 0.322138
-0.609272 0.312832
-0.618421 0.303503
-0.627545 0.294151
-0.636643 0.284772
-0.645712 0.275366
-0.65475 0.265929
-0.663753 0.25646
-0.672719 0.246956
-0.681643 0.237412
-0.690522 0.227826
-0.69935 0.218194
-0.708122 0.20851
-0.716829 0.198768
-0.725464 0.188962
-0.734014 0.179082
-0.742465 0.169117
-0.750795 0.159051
-0.758972 0.14886
-0.766941 0.138507
-0.774611 0.12793
-0.781842 0.117049
-0.788508 0.105813
-0.794549 0.0942298
-0.799938 0.0823291
-0.804658 0.0701473
-0.808693 0.0577221
-0.812031 0.0450916
-0.814661 0.0322951
-0.816576 0.019372
-0.817768 0.00636236
-0.818234 -0.00669344
-0.817973 -0.019755
-0.816985 -0.0327818
-0.815275 -0.0457335
-0.812846 -0.0585701
-0.809708 -0.0712517
-0.805869 -0.0837393
-0.801342 -0.0959944
-0.796142 -0.107979
-0.790285 -0.119657
-0.783797 -0.130997
-0.776734 -0.141988
-0.769219 -0.152676
-0.761398 -0.163142
-0.753369 -0.17345
-0.745189 -0.183639
-0.736892 -0.193734
-0.728502 -0.20375
-0.720032 -0.2137
-0.711495 -0.223592
-0.702901 -0.233434
-0.694255 -0.243231
-0.685563 -0.252988
-0.676831 -0.262709
-0.668063 -0.272397
-0.659261 -0.282055
-0.65043 -0.291685
-0.64157 -0.301291
-0.632685 -0.310873
-0.623777 -0.320433
-0.614847 -0.329973
-0.605898 -0.339495
-0.596929 -0.348999
-0.587943 -0.358487
-0.578941 -0.36796
-0.569923 -0.377419
-0.560891 -0.386863
-0.551733 -0.396455
-0.542494 -0.406129
-0.533243 -0.415791
-0.52398 -0.425442
-0.514704 -0.435081
-0.505417 -0.444709
-0.496119 -0.454327
-0.48681 -0.463935
-0.477489 -0.473532
-0.468158 -0.483118
-0.458815 -0.492695
-0.449462 -0.50226
-0.440097 -0.511815
-0.43072 -0.521358
-0.421331 -0.53089
-0.41193 -0.540411
-0.402516 -0.549919
-0.393089 -0.559414
-0.38336 -0.569096
-0.373589 -0.578781
-0.363801 -0.588451
-0.353997 -0.598104
-0.344175 -0.607738
-0.334333 -0.617353
-0.32447 -0.626947
-0.314585 -0.636518
-0.304675 -0.646064
-0.294739 -0.655583
-0.284775 -0.665072
-0.27478 -0.674529
-0.26475 -0.68395
-0.254684 -0.693332
-0.244577 -0.702671
-0.234425 -0.71196
-0.224223 -0.721195
-0.213965 -0.730367
-0.203643 -0.739469
-0.19325 -0.748488
-0.182771 -0.757408
-0.172192 -0.766209
-0.161488 -0.774857
-0.15062 -0.783298
-0.139523 -0.791436
-0.128107 -0.799119
-0.116315 -0.806209
-0.104151 -0.812641
-0.0916482 -0.818387
-0.0788454 -0.823429
-0.0657817 -0.827749
-0.0524978 -0.831335
-0.0390347 -0.834175
-0.0254344 -0.83626
-0.0117392 -0.837583
0.00200827 -0.838141
0.0157652 -0.837931
0.0294888 -0.836954
0.0431363 -0.835214
0.0566653 -0.832716
0.0700337 -0.829467
0.0832001 -0.825479
0.0961237 -0.820765
0.108765 -0.815339
0.121085 -0.809219
0.133047 -0.802429
0.144635 -0.795016
0.155886 -0.787101
0.166889 -0.778844
0.177718 -0.770361
0.188419 -0.761718
0.19902 -0.752953
0.20954 -0.74409
0.219991 -0.735147
0.230383 -0.726135
0.240722 -0.717063
0.251016 -0.707941
0.261269 -0.698772
0.271486 -0.689563
0.281668 -0.680317
0.291821 -0.671038
0.301946 -0.661728
0.312045 -0.652392
0.322121 -0.64303
0.332176 -0.633645
0.34221 -0.624239
0.352226 -0.614813
0.362224 -0.605369
0.372206 -0.595908
0.382173 -0.58643
0.392125 -0.576937
0.402063 -0.56743
0.411988 -0.55791
0.421901 -0.548376
0.431801 -0.53883
0.44169 -0.529271
0.451568 -0.519701
0.461434 -0.51012
0.47129 -0.500527
0.481134 -0.490923
0.490968 -0.481308
0.50079 -0.471681
0.510602 -0.462043
0.520402 -0.452394
0.53019 -0.442733
0.539967 -0.43306
0.549731 -0.423374
0.559482 -0.413675
0.56922 -0.403962
0.578943 -0.394235
0.588651 -0.384493
0.598343 -0.374735
0.608019 -0.364961
0.617676 -0.355168
0.627314 -0.345356
0.636931 -0.335524
0.646526 -0.32567
0.656097 -0.315793
0.665642 -0.305891
0.675158 -0.295962
0.684644 -0.286003
0.694097 -0.276013
0.703514 -0.265988
0.71289 -0.255926
0.722222 -0.245822
0.731505 -0.235674
0.740733 -0.225476
0.7499 -0.215222
0.758997 -0.204906
0.768013 -0.19452
0.776936 -0.184053
0.785744 -0.17349
0.794412 -0.162811
0.802893 -0.151983
0.811107 -0.140952
0.818923 -0.129636
0.826192 -0.117962
0.832823 -0.105913
0.83878 -0.0935184
0.844043 -0.080813
0.848596 -0.0678359
0.852422 -0.0546266
0.855512 -0.0412257
0.857854 -0.0276743
0.859442 -0.0140138
0.86027 -0.000286332
0.860336 0.0134659
0.85964 0.0272008
0.858183 0.0408759
0.855971 0.0544493
0.853011 0.0678793
0.849311 0.0811248
0.844884 0.0941452
0.839744 0.106901
0.833906 0.119353
0.827391 0.131464
0.82023 0.143205
0.812501 0.154581
0.804355 0.165663
0.795935 0.176538
0.787327 0.187265
0.77858 0.197879
0.769724 0.208403
0.76078 0.218851
0.751761 0.229235
0.742678 0.239563
0.733539 0.249842
0.724351 0.260077
0.715119 0.270272
0.705848 0.280432
0.696541 0.290558
0.687202 0.300655
0.677833 0.310725
0.668438 0.320769
0.659017 0.330789
0.649573 0.340788
0.640108 0.350767
0.630623 0.360726
0.62112 0.370668
0.611599 0.380593
0.602061 0.390503
0.592509 0.400397
0.582922 0.410306
0.573183 0.420397
0.563431 0.430476
0.553666 0.440542
0.543889 0.450595
0.5341 0.460638
0.524299 0.470668
0.514487 0.480688
0.504664 0.490697
0.49483 0.500694
0.484984 0.510681
0.475128 0.520657
0.46526 0.530621
0.455381 0.540575
0.445491 0.550516
0.435588 0.560445
0.425672 0.570362
0.415744 0.580266
0.405673 0.590246
0.395424 0.600325
0.385159 0.610388
0.374878 0.620434
0.36458 0.630462
0.354263 0.640471
0.343925 0.650459
0.333566 0.660424
0.323183 0.670365
0.312776 0.68028
0.30234 0.690165
0.291875 0.700018
0.281377 0.709837
0.270843 0.719617
0.260269 0.729354
0.249652 0.739043
0.238986 0.748678
0.228265 0.758253
0.217483 0.767759
0.206631 0.777184
0.195698 0.786515
0.184667 0.79573
0.173517 0.804801
0.162211 0.813676
0.150687 0.822265
0.138851 0.830418
0.126626 0.837974
0.114006 0.844851
0.101025 0.851017
0.0877206 0.856452
0.074135 0.861139
0.0603098 0.865064
0.0462879 0.868213
0.0321125 0.870578
0.0178277 0.872151
0.00347761 0.872928
-0.0108934 0.872906
-0.025241 0.872085
-0.0395206 0.870468
-0.0536883 0.86806
-0.0677003 0.864869
-0.0815135 0.860905
-0.0950852 0.856181
-0.108374 0.85071
-0.121338 0.844511
-0.13394 0.837604
-0.146147 0.830022
-0.157969 0.82185
-0.169485 0.813253
-0.18079 0.80438
-0.191947 0.795321
-0.202991 0.786125
-0.213945 0.776821
-0.224823 0.767429
-0.235637 0.757964
-0.246396 0.748436
-0.257106 0.738854
-0.267772 0.729223
-0.278401 0.71955
-0.288994 0.709839
-0.299555 0.700094
-0.310088 0.690318
-0.320595 0.680514
-0.331077 0.670684
-0.341538 0.660831
-0.351977 0.650956
-0.362398 0.641061
-0.372801 0.631148
-0.383188 0.621218
-0.393559 0.611272
-0.403916 0.601311
-0.414259 0.591335
-0.424589 0.581347
-0.434906 0.571346
-0.445212 0.561333
-0.455506 0.551308
-0.46579 0.541273
-0.476062 0.531226
-0.486324 0.521169
-0.496575 0.511101
-0.506816 0.501023
-0.517047 0.490934
-0.527267 0.480835
-0.537476 0.470725
-0.547674 0.460604
-0.557861 0.450472
-0.568036 0.440329
-0.578198 0.430173
-0.588348 0.420005
-0.598484 0.409823
-0.608607 0.399628
-0.618713 0.389417
-0.628804 0.379191
-0.638877 0.368948
-0.648932 0.358686
-0.658967 0.348406
-0.668979 0.338104
-0.678969 0.32778
-0.688933 0.317431
-0.698869 0.307056
-0.708775 0.296652
-0.718647 0.286217
-0.728484 0.275748
-0.738279 0.265241
-0.748031 0.254693
-0.757733 0.2441
-0.767379 0.233456
-0.776963 0.222756
-0.786475 0.211993
-0.795906 0.201158
-0.805242 0.190241
-0.814461 0.179227
-0.823537 0.168094
-0.832422 0.156808
-0.841033 0.145312
-0.849224 0.133515
-0.856833 0.121335
-0.863768 0.108759
-0.869994 0.0958172
-0.87549 0.0825494
-0.880239 0.0689964
-0.884226 0.0552
-0.887437 0.0412031
-0.889864 0.027049
-0.891498 0.0127818
-0.892333 -0.00155409
-0.892369 -0.0159142
-0.891603 -0.0302538
-0.89004 -0.0445283
-0.887683 -0.0586934
-0.884541 -0.0727051
-0.880623 -0.0865199
-0.875942 -0.100095
-0.870512 -0.113388
-0.864352 -0.126359
-0.857482 -0.138969
-0.849937 -0.151186
-0.841807 -0.163023
-0.833259 -0.174562
-0.82444 -0.185896
-0.815438 -0.197085
-0.8063 -0.208163
-0.797054 -0.219152
-0.787722 -0.230067
-0.778317 -0.240919
-0.768849 -0.251716
-0.759326 -0.262465
-0.749756 -0.273172
-0.740142 -0.28384
-0.730491 -0.294474
-0.720806 -0.305076
-0.71109 -0.31565
-0.701345 -0.326199
-0.691575 -0.336723
-0.681782 -0.347225
-0.671966 -0.357707
-0.662131 -0.368171
-0.652278 -0.378617
-0.642407 -0.389047
-0.63252 -0.399461
-0.622619 -0.409862
-0.612703 -0.420249
-0.602694 -0.430736
-0.592591 -0.441328
-0.582476 -0.451908
-0.572349 -0.462476
-0.562211 -0.473034
-0.552062 -0.483582
-0.541902 -0.494119
-0.531732 -0.504646
-0.521551 -0.515163
-0.51136 -0.52567
-0.501158 -0.536167
-0.490946 -0.546654
-0.480723 -0.557131
-0.470489 -0.567597
-0.460244 -0.578052
-0.449987 -0.588495
-0.439718 -0.598927
-0.429435 -0.609346
-0.418895 -0.619922
-0.408295 -0.630516
-0.397679 -0.641094
-0.387047 -0.651656
-0.376397 -0.662201
-0.365728 -0.672726
-0.355039 -0.683231
-0.344328 -0.693714
-0.333592 -0.704172
-0.322831 -0.714604
-0.312042 -0.725006
-0.301222 -0.735377
-0.290368 -0.745713
-0.279477 -0.756009
-0.268546 -0.766262
-0.257569 -0.776467
-0.246542 -0.786617
-0.235459 -0.796706
-0.224311 -0.806724
-0.213091 -0.816659
-0.201785 -0.826497
-0.190378 -0.836217
-0.178845 -0.845786
-0.167146 -0.855153
-0.155213 -0.864218
-0.14294 -0.872815
-0.130247 -0.880779
-0.117136 -0.888033
-0.103642 -0.894545
-0.0898056 -0.900295
-0.0756703 -0.905264
-0.06128 -0.909435
-0.0466793 -0.912797
-0.0319139 -0.915338
-0.0170299 -0.91705
-0.00207376 -0.917927
0.0129078 -0.917967
0.027868 -0.917169
0.0427599 -0.915537
0.0575372 -0.913076
0.0721536 -0.909792
0.0865637 -0.905698
0.100723 -0.900807
0.114587 -0.895133
0.128112 -0.888695
0.141259 -0.881515
0.153991 -0.873623
0.166307 -0.865096
0.178284 -0.856098
0.190029 -0.846799
0.201613 -0.8373
0.213076 -0.827656
0.224445 -0.817901
0.235735 -0.808055
0.246958 -0.798134
0.258124 -0.788148
0.26924 -0.778106
0.280311 -0.768016
0.291343 -0.757883
0.302339 -0.747711
0.313303 -0.737505
0.324238 -0.727268
0.335147 -0.717003
0.346031 -0.706712
0.356892 -0.696397
0.367733 -0.686061
0.378555 -0.675706
0.389359 -0.665332
0.400147 -0.654941
0.410919 -0.644534
0.421677 -0.634113
0.432422 -0.623678
0.443153 -0.61323
0.453873 -0.602769
0.464581 -0.592297
0.475277 -0.581813
0.485962 -0.571318
0.496637 -0.560813
0.507302 -0.550297
0.517956 -0.539771
0.5286 -0.529235
0.539234 -0.518688
0.549857 -0.508132
0.56047 -0.497564
0.571072 -0.486986
0.581663 -0.476398
0.592242 -0.465797
0.60281 -0.455186
0.613365 -0.444561
0.623906 -0.433924
0.634434 -0.423273
0.644947 -0.412608
0.655445 -0.401927
0.665925 -0.391229
0.676387 -0.380514
0.68683 -0.369781
0.697252 -0.359027
0.707651 -0.348251
0.718025 -0.337451
0.728373 -0.326626
0.738691 -0.315773
0.748977 -0.30489
0.759228 -0.293973
0.76944 -0.28302
0.779609 -0.272028
0.78973 -0.260991
0.799797 -0.249906
0.809804 -0.238766
0.819743 -0.227565
0.829603 -0.216295
0.839371 -0.204945
0.849029 -0.193502
0.858551 -0.181946
0.867896 -0.170245
0.876989 -0.158349
0.885696 -0.146168
0.893841 -0.133605
0.901305 -0.120626
0.908042 -0.107255
0.914029 -0.0935325
0.919246 -0.079499
0.923677 -0.0651978
0.927307 -0.0506729
0.930126 -0.0359689
0.932124 -0.0211312
0.933295 -0.00620549
0.933635 0.00876217
0.933143 0.0237256
0.931822 0.0386386
0.929674 0.0534551
0.926707 0.0681295
0.922931 0.0826167
0.918357 0.0968721
0.913 0.110852
0.906877 0.124514
0.900007 0.137815
0.892415 0.150719
0.884147 0.1632
0.875326 0.175297
0.866133 0.187115
0.856699 0.198742
0.847099 0.210232
0.837373 0.221615
0.827547 0.232912
0.817639 0.244138
0.807662 0.255301
0.797625 0.266411
0.787535 0.277473
0.7774 0.288493
0.767224 0.299476
0.757011 0.310424
0.746765 0.321341
0.736489 0.33223
0.726186 0.343093
0.715858 0.353932
0.705507 0.364749
0.695135 0.375546
0.684744 0.386325
0.674334 0.397085
0.663908 0.40783
0.653466 0.418559
0.64301 0.429274
0.63254 0.439975
0.62194 0.450829
0.611305 0.461703
0.600659 0.472565
0.590001 0.483415
0.579332 0.494255
0.568652 0.505084
0.557962 0.515903
0.547261 0.526711
0.536551 0.53751
0.52583 0.548298
0.515099 0.559076
0.504358 0.569844
0.493606 0.580601
0.482844 0.591347
0.47207 0.602082
0.461285 0.612805
0.450488 0.623517
0.439613 0.63426
0.428521 0.645131
0.417414 0.655988
0.406292 0.666828
0.395153 0.677651
0.383996 0.688456
0.37282 0.699241
0.361624 0.710004
0.350404 0.720744
0.339161 0.731458
0.32789 0.742143
0.31659 0.752798
0.305258 0.763418
0.29389 0.774
0.282483 0.78454
0.271033 0.795033
0.259534 0.805472
0.247981 0.815851
0.236366 0.826161
0.224681 0.836391
0.212914 0.846526
0.201048 0.856546
0.189062 0.866421
0.176917 0.876101
0.164548 0.885491
0.151846 0.894425
0.138718 0.902718
0.125155 0.91028
0.111193 0.917076
0.0968737 0.923084
0.0822427 0.928285
0.0673447 0.932664
0.0522261 0.936206
0.0369338 0.938901
0.0215151 0.940741
0.00601801 0.941719
-0.00950949 0.941833
-0.0250192 0.941082
-0.0404631 0.93947
-0.0557932 0.937
-0.0709622 0.933682
-0.0859231 0.929525
-0.10063 0.924542
-0.115037 0.91875
-0.129099 0.912167
-0.142775 0.904813
-0.156025 0.896717
-0.168837 0.887944
-0.18128 0.878653
-0.193468 0.86903
-0.205485 0.859194
-0.217375 0.849204
-0.229165 0.839098
-0.240875 0.828898
-0.252516 0.81862
-0.264099 0.808277
-0.275631 0.797876
-0.287117 0.787427
-0.298564 0.776933
-0.309976 0.766401
-0.321355 0.755834
-0.332705 0.745235
-0.344028 0.734609
-0.355327 0.723957
-0.366605 0.713282
-0.377862 0.702585
-0.3891 0.691869
-0.400321 0.681135
-0.411526 0.670384
-0.422716 0.659618
-0.433892 0.648838
-0.445056 0.638044
-0.456206 0.627237
-0.467345 0.616419
-0.478473 0.605589
-0.489591 0.594748
-0.500698 0.583897
-0.511794 0.573035
-0.522881 0.562164
-0.533959 0.551282
-0.545026 0.540391
-0.556084 0.529491
-0.567132 0.51858
-0.57817 0.507659
-0.589198 0.496729
-0.600215 0.485787
-0.611221 0.474835
-0.622216 0.463871
-0.633198 0.452896
-0.644168 0.441907
-0.655124 0.430905
-0.666066 0.419889
-0.676992 0.408858
-0.687902 0.397811
-0.698793 0.386745
-0.709665 0.375661
-0.720516 0.364556
-0.731344 0.353429
-0.742146 0.342278
-0.752921 0.3311
-0.763666 0.319893
-0.774378 0.308655
-0.785053 0.297382
-0.795687 0.286071
-0.806276 0.274718
-0.816815 0.263318
-0.827297 0.251866
-0.837715 0.240356
-0.84806 0.228781
-0.85832 0.21713
-0.86848 0.205393
-0.878521 0.193553
-0.888409 0.181586
-0.898094 0.169454
-0.907476 0.157087
-0.916383 0.144375
-0.924639 0.131232
-0.93216 0.117654
-0.938914 0.10368
-0.944878 0.0893506
-0.950033 0.0747113
-0.954364 0.0598074
-0.957856 0.0446852
-0.960499 0.0293918
-0.962284 0.0139748
-0.963205 -0.00151756
-0.963259 -0.017037
-0.962448 -0.0325352
-0.960772 -0.0479637
-0.958237 -0.0632744
-0.954852 -0.0784197
-0.950628 -0.0933524
-0.945577 -0.108026
-0.939716 -0.122395
-0.933064 -0.136416
-0.925643 -0.150044
-0.917483 -0.163245
-0.908667 -0.176016
-0.89937 -0.188442
-0.889769 -0.200635
-0.879966 -0.212668
-0.870019 -0.22458
-0.85996 -0.236399
-0.849811 -0.248139
-0.839585 -0.259814
-0.829296 -0.271432
-0.81895 -0.283
-0.808557 -0.294525
-0.79812 -0.30601
-0.787645 -0.317461
-0.777135 -0.32888
-0.766595 -0.34027
-0.756027 -0.351634
-0.745433 -0.362975
-0.734816 -0.374294
-0.724178 -0.385592
-0.713521 -0.396873
-0.702846 -0.408136
-0.692154 -0.419384
-0.681447 -0.430616
-0.670726 -0.441835
-0.659991 -0.453041
-0.649165 -0.464346
-0.638254 -0.475744
-0.627331 -0.48713
-0.616397 -0.498506
-0.605453 -0.509871
-0.594499 -0.521226
-0.583534 -0.532572
-0.57256 -0.543908
-0.561576 -0.555234
-0.550583 -0.56655
-0.539579 -0.577857
-0.528566 -0.589155
-0.517543 -0.600442
-0.50651 -0.611719
-0.495467 -0.622985
-0.484412 -0.634241
-0.473346 -0.645485
-0.462268 -0.656717
-0.450939 -0.668101
-0.439562 -0.679496
-0.42817 -0.690876
-0.416762 -0.702239
-0.405337 -0.713586
-0.393895 -0.724914
-0.382432 -0.736221
-0.370948 -0.747507
-0.359441 -0.758768
-0.347908 -0.770004
-0.336348 -0.78121
-0.324757 -0.792384
-0.313132 -0.803523
-0.30147 -0.814623
-0.289767 -0.825679
-0.278018 -0.836686
-0.266217 -0.847637
-0.254359 -0.858526
-0.242436 -0.869343
-0.230437 -0.880075
-0.21835 -0.890708
-0.206157 -0.90122
-0.193834 -0.911578
-0.181336 -0.921724
-0.168586 -0.93155
-0.15546 -0.940867
-0.141874 -0.949496
-0.127831 -0.957362
-0.113372 -0.964431
-0.0985409 -0.970682
-0.0833836 -0.976095
-0.0679476 -0.980651
-0.0522811 -0.984337
-0.0364331 -0.98714
-0.0204532 -0.989052
-0.00439166 -0.990066
0.0117013 -0.99018
0.0277752 -0.989392
0.0437797 -0.987706
0.0596646 -0.985128
0.0753801 -0.981664
0.0908772 -0.977328
0.106108 -0.972132
0.121024 -0.966093
0.135579 -0.959231
0.14973 -0.951568
0.163433 -0.943132
0.176667 -0.933978
0.189489 -0.924253
0.202024 -0.91416
0.214367 -0.903833
0.226572 -0.893344
0.238671 -0.882732
0.250683 -0.872023
0.262624 -0.861234
0.274502 -0.850377
0.286328 -0.839462
0.298106 -0.828496
0.309842 -0.817486
0.321542 -0.806437
0.333208 -0.795352
0.344844 -0.784236
0.356452 -0.773091
0.368036 -0.761921
0.379597 -0.750727
0.391137 -0.739512
0.402659 -0.728278
0.414162 -0.717026
0.42565 -0.705757
0.437122 -0.694473
0.44858 -0.683175
0.460026 -0.671863
0.471458 -0.660539
0.482879 -0.649203
0.494289 -0.637856
0.505688 -0.626498
0.517077 -0.61513
0.528456 -0.603752
0.539825 -0.592365
0.551184 -0.580968
0.562535 -0.569561
0.573875 -0.558146
0.585206 -0.54672
0.596528 -0.535286
0.607839 -0.523841
0.61914 -0.512387
0.630431 -0.500922
0.641711 -0.489446
0.652979 -0.477959
0.664235 -0.46646
0.675477 -0.454948
0.686706 -0.443423
0.69792 -0.431883
0.709118 -0.420328
0.720299 -0.408756
0.731462 -0.397167
0.742604 -0.385558
0.753724 -0.373928
0.76482 -0.362275
0.77589 -0.350597
0.786931 -0.338892
0.797941 -0.327157
0.808915 -0.31539
0.819851 -0.303586
0.830743 -0.291743
0.841587 -0.279855
0.852377 -0.267918
0.863105 -0.255926
0.873762 -0.243871
0.884339 -0.231744
0.89482 -0.219536
0.905187 -0.20723
0.915412 -0.194806
0.925447 -0.182229
0.935209 -0.169438
0.94454 -0.156331
0.953241 -0.142798
0.961199 -0.128816
0.968372 -0.114414
0.974735 -0.0996378
0.980268 -0.0845308
0.984953 -0.0691399
0.988777 -0.0535124
0.991726 -0.0376966
0.993791 -0.0217413
0.994966 -0.00569589
0.995247 0.01039
0.994633 0.0264667
0.993126 0.0424844
0.990731 0.0583936
0.987456 0.0741451
0.98331 0.0896903
0.978308 0.104981
0.972466 0.119971
0.9658 0.134614
0.958334 0.148866
0.950093 0.162683
0.941126 0.176041
0.931569 0.188985
0.921624 0.201634
0.911435 0.214088
0.901078 0.226402
0.890595 0.238609
0.880011 0.250729
0.869346 0.262778
0.858612 0.274765
0.847818 0.286698
0.836972 0.298585
0.826081 0.31043
0.81515 0.322238
0.804183 0.334013
0.793184 0.345758
0.782156 0.357475
0.771101 0.369168
0.760023 0.380838
0.748922 0.392487
0.737801 0.404117
0.726662 0.41573
0.715506 0.427326
0.704334 0.438907
0.693148 0.450474
0.681947 0.462027
0.670706 0.473609
0.659341 0.485337
0.647965 0.497054
0.636577 0.508759
0.625179 0.520455
0.61377 0.532141
0.602352 0.543817
0.590924 0.555484
0.579487 0.567141
0.56804 0.578789
0.556584 0.590428
0.545118 0.602058
0.533643 0.613678
0.522157 0.625288
0.510661 0.636888
0.499155 0.648477
0.487637 0.660056
0.476107 0.671622
0.464381 0.683305
0.452564 0.695027
0.440733 0.706736
0.428886 0.718428
0.417023 0.730104
0.405141 0.741762
0.393241 0.753399
0.381318 0.765015
0.369373 0.776607
0.357402 0.788173
0.345404 0.799709
0.333374 0.811214
0.321311 0.822683
0.30921 0.834113
0.297068 0.845498
0.284879 0.856833
0.272637 0.868112
0.260336 0.879325
0.247967 0.890464
0.235519 0.901515
0.22298 0.912461
0.210327 0.923277
0.197532 0.933923
0.184542 0.944329
0.171257 0.954357
0.157549 0.963796
0.143356 0.972488
0.128703 0.98038
0.113633 0.987442
0.0981925 0.993653
0.0824298 0.998994
0.0663937 1.00345
0.0501343 1.007
0.0337022 1.00964
0.0171483 1.01136
0.000524276 1.01216
-0.0161182 1.01202
-0.0327273 1.01096
-0.0492516 1.00898
-0.0656395 1.00607
-0.0818403 1.00226
-0.0978038 0.997554
-0.11348 0.991965
-0.128822 0.985512
-0.143781 0.978216
-0.158311 0.970101
-0.172373 0.961198
-0.185964 0.951591
-0.19918 0.941472
-0.212149 0.931038
-0.224951 0.9204
-0.237631 0.909615
-0.250214 0.898719
-0.262718 0.887731
-0.275155 0.876668
-0.287535 0.865542
-0.299866 0.85436
-0.312153 0.84313
-0.324401 0.831858
-0.336615 0.820549
-0.348798 0.809206
-0.360953 0.797833
-0.373083 0.786434
-0.385189 0.77501
-0.397275 0.763563
-0.409342 0.752097
-0.421392 0.740612
-0.433425 0.729111
-0.445443 0.717594
-0.457448 0.706062
-0.46944 0.694517
-0.48142 0.68296
-0.493389 0.671391
-0.505347 0.659811
-0.517295 0.648221
-0.529233 0.63662
-0.541162 0.62501
-0.553082 0.613391
-0.564994 0.601762
-0.576896 0.590125
-0.58879 0.578478
-0.600675 0.566822
-0.612551 0.555158
-0.624418 0.543484
-0.636276 0.5318
-0.648124 0.520106
-0.659963 0.508403
-0.67179 0.496688
-0.683606 0.484962
-0.695411 0.473223
-0.707202 0.461472
-0.71898 0.449707
-0.730743 0.437927
-0.742491 0.426131
-0.754221 0.414317
-0.765932 0.402485
-0.777622 0.390632
-0.78929 0.378757
-0.800933 0.366858
-0.812549 0.354932
-0.824135 0.342976
-0.835688 0.330989
-0.847204 0.318966
-0.858678 0.306903
-0.870107 0.294797
-0.881484 0.282642
-0.892803 0.270433
-0.904055 0.258163
-0.915232 0.245823
-0.92632 0.233404
-0.937303 0.220892
-0.94816 0.20827
-0.958853 0.19551
-0.969322 0.182565
-0.979443 0.169347
-0.989013 0.155725
-0.997857 0.141622
-1.0059 0.12705
-1.01313 0.112053
-1.0195 0.096675
-1.02501 0.0809657
-1.02963 0.0649733
-1.03335 0.048748
-1.03615 0.0323402
-1.03804 0.0158014
-1.03899 -0.000816765
-1.03902 -0.0174623
-1.03812 -0.0340832
-1.03628 -0.0506274
-1.03353 -0.0670433
-1.02986 -0.0832795
-1.0253 -0.0992854
-1.01984 -0.115011
-1.01352 -0.130408
-1.00635 -0.145428
-0.998352 -0.160025
-0.989558 -0.174156
-0.980029 -0.187803
-0.969931 -0.201034
-0.959472 -0.213983
-0.948785 -0.226745
-0.937939 -0.239371
-0.926973 -0.251893
-0.915912 -0.26433
-0.904772 -0.276697
-0.893565 -0.289003
-0.882302 -0.301257
-0.870988 -0.313465
-0.859632 -0.325632
-0.848236 -0.337763
-0.836807 -0.349861
-0.825347 -0.36193
-0.813859 -0.373973
-0.802346 -0.385991
-0.79081 -0.397987
-0.779254 -0.409964
-0.767679 -0.421922
-0.756087 -0.433863
-0.74448 -0.445788
-0.732857 -0.457699
-0.721221 -0.469597
-0.709573 -0.481483
-0.697881 -0.493402
-0.686073 -0.505459
-0.674255 -0.517506
-0.662426 -0.529543
-0.650589 -0.54157
-0.638742 -0.553588
-0.626886 -0.565597
-0.615021 -0.577598
-0.603149 -0.58959
-0.591267 -0.601573
-0.579377 -0.613548
-0.567479 -0.625514
-0.555571 -0.637472
-0.543655 -0.64942
-0.531729 -0.661358
-0.519793 -0.673287
-0.507847 -0.685205
-0.495891 -0.697113
-0.483766 -0.709117
-0.471531 -0.721176
-0.459283 -0.733222
-0.447021 -0.745252
-0.434743 -0.757267
-0.422448 -0.769264
-0.410135 -0.781242
-0.397801 -0.793198
-0.385445 -0.805132
-0.373065 -0.817041
-0.360657 -0.828921
-0.34822 -0.84077
-0.335751 -0.852585
-0.323244 -0.864361
-0.310698 -0.876094
-0.298105 -0.887777
-0.285462 -0.899406
-0.272761 -0.910971
-0.259995 -0.922464
-0.247152 -0.933872
-0.234222 -0.94518
-0.221185 -0.956366
-0.208017 -0.967396
-0.194674 -0.978214
-0.181074 -0.988705
-0.167081 -0.998665
-0.152596 -1.00789
-0.137622 -1.01631
-0.122203 -1.02387
-0.106384 -1.03056
-0.090216 -1.03636
-0.0737491 -1.04124
-0.0570347 -1.04519
-0.0401253 -1.0482
-0.023074 -1.05025
-0.00593415 -1.05135
0.0112403 -1.05149
0.0283954 -1.05066
0.0454773 -1.04888
0.0624324 -1.04614
0.0792074 -1.04245
0.09575 -1.03784
0.112008 -1.0323
0.127932 -1.02586
0.143471 -1.01855
0.158577 -1.01037
0.173205 -1.00137
0.187325 -0.991595
0.200984 -0.98118
0.21432 -0.970353
0.227447 -0.959274
0.240428 -0.948023
0.253297 -0.936645
0.266076 -0.925166
0.278782 -0.913605
0.291424 -0.901975
0.304013 -0.890286
0.316554 -0.878547
0.329053 -0.866762
0.341514 -0.854938
0.353943 -0.843079
0.366342 -0.831189
0.378714 -0.819271
0.391062 -0.807328
0.403388 -0.795361
0.415693 -0.783374
0.427981 -0.771368
0.440251 -0.759345
0.452506 -0.747305
0.464747 -0.735251
0.476974 -0.723184
0.489189 -0.711103
0.501392 -0.699011
0.513585 -0.686908
0.525767 -0.674794
0.537939 -0.662671
0.550102 -0.650537
0.562255 -0.638395
0.5744 -0.626243
0.586536 -0.614083
0.598663 -0.601914
0.610779 -0.58974
0.622884 -0.577559
0.634982 -0.565369
0.647069 -0.553169
0.659148 -0.540961
0.671216 -0.528742
0.683275 -0.516513
0.695322 -0.504273
0.707358 -0.492022
0.719381 -0.479759
0.731391 -0.467482
0.743387 -0.455192
0.755367 -0.442886
0.76733 -0.430564
0.779275 -0.418224
0.7912 -0.405865
0.803103 -0.393485
0.814982 -0.381082
0.826835 -0.368653
0.838658 -0.356197
0.850449 -0.343709
0.862204 -0.331188
0.873918 -0.318629
0.885587 -0.306027
0.897205 -0.293379
0.908766 -0.280678
0.92026 -0.267918
0.931679 -0.25509
0.94301 -0.242184
0.954237 -0.229186
0.965335 -0.21608
0.97627 -0.202837
0.98698 -0.189411
0.997343 -0.175716
1.00715 -0.161621
1.01622 -0.147039
1.02447 -0.13198
1.03188 -0.116486
1.03841 -0.100605
1.04405 -0.0843856
1.04878 -0.0678776
1.05259 -0.0511319
1.05545 -0.0342005
1.05737 -0.0171357
1.05834 9.55758e-06
1.05835 0.0171821
1.05741 0.0343288
1.05551 0.0513964
1.05267 0.068332
1.04889 0.0850833
1.04418 0.101599
1.03856 0.117827
1.03205 0.133718
1.02467 0.149223
1.01644 0.164296
1.00739 0.178892
0.997593 0.192996
0.987221 0.206685
0.976495 0.220099
0.965546 0.233332
0.954442 0.246436
0.94322 0.259438
0.931903 0.272358
0.920509 0.28521
0.909048 0.298003
0.897532 0.310745
0.885966 0.323443
0.874357 0.336102
0.86271 0.348726
0.851029 0.361318
0.839318 0.373882
0.827579 0.386421
0.815816 0.398937
0.804031 0.411432
0.792225 0.423908
0.7804 0.436366
0.768559 0.448808
0.756702 0.461236
0.744831 0.47365
0.732946 0.486051
0.721049 0.49844
0.709042 0.510959
0.69698 0.52353
0.684907 0.536091
0.672824 0.548642
0.660732 0.561185
0.648631 0.573719
0.63652 0.586245
0.624401 0.598762
0.612274 0.611271
0.600137 0.623772
0.587992 0.636264
0.575839 0.648748
0.563676 0.661223
0.551504 0.67369
0.539322 0.686147
0.52713 0.698595
0.514928 0.711032
0.502667 0.723491
0.490186 0.736083
0.477692 0.748662
0.465184 0.761227
0.45266 0.773777
0.44012 0.786311
0.427562 0.798826
0.414984 0.811323
0.402384 0.823797
0.389761 0.836248
0.377112 0.848672
0.364433 0.861067
0.351723 0.873429
0.338977 0.885754
0.326192 0.898039
0.313362 0.910278
0.300482 0.922464
0.287546 0.934591
0.274546 0.946649
0.261472 0.958627
0.248313 0.970511
0.235051 0.982282
0.221664 0.993909
0.208113 1.00535
0.194331 1.0165
0.180189 1.0272
0.165551 1.0372
0.150387 1.04639
0.134735 1.05472
0.118642 1.06216
0.102159 1.0687
0.0853361 1.0743
0.0682267 1.07896
0.0508839 1.08265
0.0333617 1.08537
0.0157147 1.0871
-0.00200191 1.08785
-0.019733 1.08761
-0.0374231 1.08638
-0.0550173 1.08416
-0.0724607 1.08097
-0.089699 1.0768
-0.106679 1.07169
-0.123347 1.06563
-0.139652 1.05865
-0.155544 1.05078
-0.170973 1.04204
-0.185896 1.03245
-0.2003 1.0221
-0.214278 1.01118
-0.227981 0.999918
-0.241504 0.988438
-0.254897 0.976806
-0.268188 0.965058
-0.281397 0.953217
-0.294538 0.9413
-0.307621 0.929319
-0.320653 0.917282
-0.33364 0.905198
-0.346589 0.893072
-0.359504 0.880908
-0.372387 0.868712
-0.385243 0.856486
-0.398075 0.844235
-0.410884 0.831959
-0.423672 0.819662
-0.436442 0.807346
-0.449195 0.795012
-0.461933 0.782662
-0.474657 0.770298
-0.487368 0.757919
-0.500066 0.745529
-0.512754 0.733126
-0.525431 0.720713
-0.538098 0.70829
-0.550756 0.695857
-0.563405 0.683416
-0.576046 0.670965
-0.588679 0.658506
-0.601303 0.646039
-0.61392 0.633564
-0.626527 0.621084
-0.639119 0.608603
-0.651702 0.596115
-0.664278 0.583619
-0.676845 0.571114
-0.689403 0.5586
-0.701952 0.546077
-0.714491 0.533545
-0.727021 0.521002
-0.739539 0.508449
-0.752045 0.495884
-0.764539 0.483306
-0.777019 0.470715
-0.789484 0.458109
-0.801933 0.445487
-0.814364 0.432848
-0.826776 0.42019
-0.839166 0.407511
-0.851532 0.394809
-0.863873 0.382081
-0.876184 0.369326
-0.888463 0.35654
-0.900706 0.343719
-0.912909 0.33086
-0.925066 0.317959
-0.937173 0.305009
-0.949222 0.292007
-0.961205 0.278943
-0.973113 0.265811
-0.984932 0.2526
-0.996649 0.239297
-1.00824 0.225885
-1.01967 0.212336
-1.03088 0.198607
-1.04176 0.184612
-1.05209 0.170209
-1.06167 0.155294
-1.0704 0.139871
-1.07826 0.123985
-1.08522 0.107686
-1.09126 0.0910223
-1.09636 0.0740477
-1.1005 0.0568148
-1.10367 0.0393775
-1.10586 0.0217903
-1.10706 0.0041083
-1.10727 -0.0136131
-1.10649 -0.0313185
-1.10472 -0.0489524
-1.10197 -0.0664595
-1.09824 -0.0837852
-1.09355 -0.100875
-1.08791 -0.117676
-1.08134 -0.134136
-1.07387 -0.150203
-1.06551 -0.165828
-1.05629 -0.180963
-1.04625 -0.19557
-1.03552 -0.209675
-1.02433 -0.223411
-1.01285 -0.236914
-1.00118 -0.250256
-0.989381 -0.263479
-0.977476 -0.276608
-0.965485 -0.289658
-0.953425 -0.302644
-0.941303 -0.315572
-0.92913 -0.328452
-0.916912 -0.341289
-0.904654 -0.354088
-0.892361 -0.366852
-0.880037 -0.379587
-0.867684 -0.392294
-0.855307 -0.404976
-0.842907 -0.417637
-0.830486 -0.430277
-0.818047 -0.442898
-0.805592 -0.455503
-0.79312 -0.468093
-0.780635 -0.480669
-0.768137 -0.493231
-0.755626 -0.505781
-0.743105 -0.518321
-0.730462 -0.531007
-0.717797 -0.5437
-0.705124 -0.556383
-0.692441 -0.569058
-0.679751 -0.581724
-0.667051 -0.594381
-0.654345 -0.607031
-0.64163 -0.619672
-0.628907 -0.632306
-0.616177 -0.644932
-0.603439 -0.65755
-0.590693 -0.67016
-0.577939 -0.682761
-0.565176 -0.695354
-0.552404 -0.707937
-0.539623 -0.720511
-0.526832 -0.733074
-0.513942 -0.745689
-0.500892 -0.758394
-0.487829 -0.771086
-0.474753 -0.783765
-0.461662 -0.796428
-0.448555 -0.809074
-0.435431 -0.821702
-0.422287 -0.83431
-0.409122 -0.846896
-0.395934 -0.859457
-0.382719 -0.87199
-0.369475 -0.884493
-0.3562 -0.896962
-0.342888 -0.909392
-0.329536 -0.921779
-0.31614 -0.934118
-0.302692 -0.946401
-0.289187 -0.95862
-0.275615 -0.970766
-0.261968 -0.982826
-0.248231 -0.994785
-0.234387 -1.00662
-0.22041 -1.0183
-0.206256 -1.02976
-0.191837 -1.04088
-0.177007 -1.05145
-0.161655 -1.06125
-0.145783 -1.07017
-0.129437 -1.0782
-0.112667 -1.0853
-0.0955266 -1.09145
-0.0780686 -1.09663
-0.0603478 -1.10082
-0.0424199 -1.10401
-0.0243411 -1.1062
-0.00616842 -1.10736
0.0120411 -1.10751
0.0302301 -1.10663
0.0483414 -1.10474
0.0663181 -1.10183
0.0841037 -1.09792
0.101642 -1.09303
0.118879 -1.08715
0.135761 -1.08033
0.152234 -1.07256
0.168248 -1.06389
0.183754 -1.05435
0.198718 -1.04397
0.213187 -1.03291
0.227315 -1.02142
0.241228 -1.00967
0.254992 -0.99774
0.268644 -0.985685
0.282205 -0.973529
0.295693 -0.961291
0.309118 -0.948984
0.322489 -0.936619
0.335814 -0.924203
0.349097 -0.911743
0.362344 -0.899245
0.375558 -0.886712
0.388744 -0.87415
0.401904 -0.86156
0.415041 -0.848945
0.428156 -0.836309
0.441253 -0.823653
0.454332 -0.81098
0.467395 -0.798289
0.480444 -0.785584
0.493479 -0.772865
0.506502 -0.760134
0.519514 -0.747391
0.532515 -0.734637
0.545506 -0.721872
0.558488 -0.709098
0.57146 -0.696315
0.584424 -0.683524
0.59738 -0.670723
0.610327 -0.657915
0.623267 -0.645099
0.636197 -0.632276
0.649112 -0.619453
0.662019 -0.606623
0.674918 -0.593785
0.687809 -0.580938
0.70069 -0.568082
0.713563 -0.555217
0.726426 -0.542342
0.739278 -0.529457
0.75212 -0.516561
0.76495 -0.503654
0.777767 -0.490733
0.79057 -0.477799
0.803359 -0.46485
0.816131 -0.451885
0.828885 -0.438902
0.841619 -0.425899
0.854331 -0.412876
0.867019 -0.399828
0.879681 -0.386755
0.892313 -0.373653
0.904912 -0.360519
0.917474 -0.34735
0.929994 -0.334141
0.942467 -0.320888
0.954888 -0.307584
0.967248 -0.294225
0.979538 -0.280802
0.991749 -0.267306
1.00387 -0.253726
1.01587 -0.240046
1.02773 -0.226245
1.03942 -0.21229
1.05084 -0.19812
1.06184 -0.183622
1.07218 -0.168646
1.0817 -0.153137
1.09035 -0.137125
1.09809 -0.120657
1.10491 -0.103784
1.11077 -0.0865571
1.11567 -0.0690306
1.11958 -0.0512585
1.1225 -0.0332958
1.12442 -0.0151983
1.12532 0.00297767
1.1252 0.0211757
1.12408 0.0393394
1.12194 0.0574121
1.1188 0.0753378
1.11467 0.0930609
1.10955 0.110527
1.10348 0.127681
1.09645 0.144471
1.08851 0.160845
1.07967 0.176754
1.06997 0.19215
1.05947 0.207015
1.04836 0.221434
1.03688 0.235562
1.02518 0.249503
1.01332 0.263311
1.00134 0.277015
0.989264 0.290637
0.977112 0.304189
0.964895 0.317683
0.952622 0.331126
0.9403 0.344525
0.927936 0.357884
0.915534 0.37121
0.9031 0.384505
0.890636 0.397772
0.878146 0.411015
0.865632 0.424236
0.853097 0.437436
0.840542 0.450619
0.82797 0.463785
0.815382 0.476935
0.802779 0.490072
0.790163 0.503196
0.777534 0.516309
0.764894 0.529411
0.752145 0.542642
0.739347 0.555919
0.726539 0.569187
0.713722 0.582446
0.700897 0.595698
0.688064 0.608941
0.675222 0.622177
0.662372 0.635405
0.649515 0.648626
0.63665 0.661839
0.623777 0.675045
0.610896 0.688244
0.598006 0.701435
0.585108 0.714617
0.572202 0.727792
0.559285 0.740957
0.546359 0.754113
0.53338 0.767288
0.520188 0.780592
0.506984 0.793884
0.493766 0.807164
0.480534 0.820429
0.467286 0.833678
0.45402 0.846911
0.440736 0.860125
0.427431 0.873318
0.414102 0.886487
0.400748 0.899631
0.387366 0.912747
0.373952 0.92583
0.360503 0.938878
0.347015 0.951885
0.333482 0.964846
0.3199 0.977755
0.306261 0.990605
0.292557 1.00339
0.27878 1.01609
0.264916 1.02869
0.250949 1.04119
0.236856 1.05354
0.222599 1.0657
0.208109 1.07758
0.193251 1.089
0.177869 1.0997
0.161924 1.10954
0.145455 1.11848
0.128512 1.12648
0.111148 1.13352
0.0934178 1.13958
0.0753765 1.14464
0.0570805 1.14869
0.0385868 1.1517
0.0199535 1.15368
0.00123865 1.15461
-0.0174991 1.1545
-0.0362012 1.15333
-0.0548093 1.15113
-0.0732652 1.14789
-0.0915114 1.14362
-0.109491 1.13834
-0.127148 1.13207
-0.144428 1.12482
-0.161277 1.11662
-0.177643 1.1075
-0.193477 1.09748
-0.208745 1.08661
-0.223503 1.07506
-0.237915 1.06309
-0.25211 1.05085
-0.266155 1.03844
-0.280087 1.02591
-0.293928 1.01327
-0.307694 1.00056
-0.321397 0.987776
-0.335046 0.974935
-0.348649 0.962045
-0.36221 0.949112
-0.375735 0.936142
-0.389227 0.923138
-0.402691 0.910104
-0.416129 0.897044
-0.429544 0.883961
-0.442938 0.870856
-0.456313 0.857733
-0.469671 0.844593
-0.483014 0.831436
-0.496342 0.818266
-0.509658 0.805083
-0.522961 0.791888
-0.536253 0.778682
-0.549535 0.765466
-0.562808 0.752241
-0.576071 0.739007
-0.589326 0.725764
-0.602572 0.712514
-0.615811 0.699256
-0.629042 0.685991
-0.642265 0.672718
-0.655481 0.659439
-0.668686 0.646157
-0.681882 0.63287
-0.69507 0.619575
-0.708251 0.606273
-0.721424 0.592962
-0.734588 0.579644
-0.747742 0.566316
-0.760888 0.55298
-0.774023 0.539633
-0.787147 0.526276
-0.800259 0.512907
-0.813358 0.499526
-0.826444 0.486131
-0.839513 0.472721
-0.852566 0.459295
-0.8656 0.445851
-0.878614 0.432387
-0.891604 0.418902
-0.904569 0.405392
-0.917507 0.391855
-0.930412 0.378288
-0.943282 0.364688
-0.956113 0.351051
-0.968899 0.337371
-0.981634 0.323645
-0.994312 0.309866
-1.00692 0.296027
-1.01946 0.282119
-1.03191 0.268133
-1.04425 0.254054
-1.05647 0.239866
-1.06853 0.225543
-1.08037 0.211039
-1.09188 0.19627
-1.10282 0.181081
-1.11297 0.165351
-1.12224 0.149083
-1.13058 0.132323
-1.13797 0.115123
-1.14439 0.0975366
-1.14981 0.0796189
-1.15422 0.061426
-1.15761 0.0430147
-1.15997 0.0244427
-1.16127 0.00576827
-1.16154 -0.0129501
-1.16075 -0.0316537
-1.15892 -0.0502839
-1.15605 -0.0687824
-1.15215 -0.0870912
-1.14723 -0.105153
-1.1413 -0.122911
-1.1344 -0.140311
-1.12653 -0.157298
-1.11773 -0.173819
-1.10802 -0.189823
-1.09744 -0.205269
-1.08612 -0.220173
-1.07428 -0.234676
-1.06214 -0.24893
-1.04981 -0.263018
-1.03734 -0.276983
-1.02476 -0.290851
-1.0121 -0.30464
-0.999364 -0.318363
-0.986568 -0.332029
-0.97372 -0.345646
-0.960826 -0.35922
-0.947893 -0.372757
-0.934925 -0.38626
-0.921926 -0.399733
-0.9089 -0.41318
-0.895849 -0.426602
-0.882776 -0.440003
-0.869683 -0.453385
-0.856572 -0.466749
-0.843445 -0.480097
-0.830303 -0.49343
-0.817147 -0.50675
-0.803979 -0.520058
-0.7908 -0.533354
-0.777599 -0.546657
-0.764278 -0.560105
-0.750947 -0.573545
-0.737608 -0.586975
-0.724261 -0.600398
-0.710906 -0.613812
-0.697543 -0.627219
-0.684173 -0.640619
-0.670796 -0.654011
-0.657411 -0.667395
-0.644019 -0.680773
-0.63062 -0.694143
-0.617213 -0.707506
-0.603799 -0.72086
-0.590376 -0.734207
-0.576945 -0.747545
-0.563505 -0.760873
-0.550055 -0.774192
-0.536444 -0.787605
-0.522741 -0.801063
-0.509026 -0.814508
-0.495298 -0.827939
-0.481555 -0.841355
-0.467795 -0.854755
-0.454019 -0.868137
-0.440222 -0.881498
-0.426404 -0.894837
-0.412562 -0.908151
-0.398694 -0.921437
-0.384795 -0.934692
-0.370864 -0.947912
-0.356895 -0.961093
-0.342884 -0.974228
-0.328825 -0.987313
-0.314713 -1.00034
-0.300539 -1.0133
-0.286294 -1.02618
-0.271968 -1.03897
-0.257544 -1.05165
-0.243002 -1.0642
-0.228311 -1.07657
-0.213412 -1.08869
-0.198189 -1.10039
-0.182472 -1.11143
-0.166183 -1.1216
-0.149353 -1.13084
-0.132031 -1.13913
-0.114272 -1.14643
-0.0961324 -1.15273
-0.077668 -1.15801
-0.0589369 -1.16224
-0.0399982 -1.16541
-0.0209114 -1.16751
-0.00173671 -1.16854
0.0174656 -1.16849
0.036635 -1.16737
0.0557111 -1.16517
0.0746339 -1.16191
0.0933439 -1.15759
0.111782 -1.15223
0.129892 -1.14584
0.147615 -1.13845
0.164898 -1.13008
0.181685 -1.12076
0.197927 -1.11052
0.213593 -1.09942
0.228756 -1.08763
0.243588 -1.07543
0.258215 -1.06299
0.272698 -1.05038
0.287072 -1.03764
0.301359 -1.02481
0.315573 -1.0119
0.329726 -0.998917
0.343827 -0.98588
0.357883 -0.972795
0.371899 -0.959667
0.38588 -0.946501
0.39983 -0.933303
0.413752 -0.920076
0.42765 -0.906823
0.441525 -0.893547
0.455381 -0.88025
0.469219 -0.866935
0.483041 -0.853602
0.496848 -0.840255
0.510641 -0.826893
0.524423 -0.813519
0.538193 -0.800134
0.551953 -0.786737
0.565703 -0.773331
0.579444 -0.759915
0.593177 -0.746491
0.606901 -0.733058
0.620618 -0.719617
0.634328 -0.706169
0.64803 -0.692713
0.661725 -0.67925
0.675409 -0.665784
0.689076 -0.652322
0.702737 -0.638852
0.71639 -0.625374
0.730036 -0.611889
0.743674 -0.598395
0.757303 -0.584893
0.770924 -0.571382
0.784535 -0.557861
0.798136 -0.544329
0.811727 -0.530787
0.825305 -0.517232
0.83887 -0.503664
0.852421 -0.490081
0.865957 -0.476482
0.879475 -0.462866
0.892974 -0.449231
0.906452 -0.435575
0.919907 -0.421895
0.933335 -0.408189
0.946734 -0.394455
0.9601 -0.380688
0.973429 -0.366885
0.986717 -0.353041
0.999957 -0.339153
1.01314 -0.325213
1.02627 -0.311215
1.03932 -0.297151
1.0523 -0.283011
1.06517 -0.268783
1.07793 -0.25445
1.09055 -0.23999
1.10298 -0.225366
1.11512 -0.210508
1.1268 -0.195284
1.13776 -0.179534
1.14786 -0.163213
1.15702 -0.146357
1.16524 -0.129016
1.17248 -0.111245
1.17872 -0.0930983
1.18394 -0.0746316
1.18812 -0.0559026
1.19124 -0.0369694
1.19331 -0.0178909
1.19431 0.00127332
1.19424 0.0204637
1.1931 0.0396205
1.19089 0.058684
1.18762 0.0775949
1.18331 0.0962945
1.17795 0.114725
1.17158 0.132829
1.16422 0.15055
1.15588 0.167835
1.14659 0.184629
1.13638 0.200884
1.12531 0.216562
1.11353 0.231719
1.10131 0.246522
1.08883 0.261105
1.07618 0.275538
1.06339 0.289857
1.05051 0.304086
1.03754 0.318241
1.0245 0.332333
1.01141 0.346371
0.998268 0.360363
0.985082 0.374315
0.971858 0.38823
0.9586 0.402114
0.945313 0.41597
0.932 0.429801
0.918662 0.443609
0.905304 0.457396
0.891927 0.471166
0.878533 0.484919
0.865123 0.498657
0.851699 0.512381
0.838263 0.526093
0.824814 0.539793
0.811355 0.553483
0.79784 0.567228
0.784236 0.581076
0.770624 0.594916
0.757003 0.608747
0.743375 0.622571
0.729738 0.636387
0.716095 0.650197
0.702445 0.663999
0.688787 0.677794
0.675123 0.691583
0.661452 0.705365
0.647773 0.719139
0.634087 0.732907
0.620394 0.746666
0.606693 0.760419
0.592984 0.774162
0.579266 0.787897
0.565538 0.801623
0.551612 0.815469
0.537633 0.829333
0.523643 0.843185
0.509639 0.857023
0.495621 0.870847
0.481586 0.884655
0.467535 0.898444
0.453464 0.912214
0.439371 0.925962
0.425255 0.939686
0.411112 0.953382
0.396939 0.967046
0.382733 0.980677
0.368489 0.994268
0.354203 1.00781
0.339869 1.02131
0.32548 1.03475
0.311029 1.04812
0.296506 1.06141
0.281899 1.07461
0.267193 1.0877
0.252365 1.10065
0.237381 1.11342
0.222179 1.12593
0.20663 1.138
0.190557 1.14936
0.17389 1.15984
0.156666 1.16937
0.138935 1.17792
0.120754 1.18546
0.10218 1.19198
0.0832701 1.19745
0.064084 1.20185
0.0446819 1.20517
0.0251244 1.2074
0.00547278 1.20853
-0.0142113 1.20856
-0.0338664 1.20749
-0.0534308 1.20533
-0.0728435 1.20207
-0.0920438 1.19773
-0.110972 1.19233
-0.129568 1.18588
-0.147776 1.1784
-0.165538 1.16992
-0.1828 1.16046
-0.199508 1.15005
-0.215619 1.13874
-0.231158 1.12665
-0.246288 1.11406
-0.261168 1.10117
-0.275883 1.08809
-0.290474 1.07488
-0.30497 1.06156
-0.319387 1.04815
-0.333737 1.03467
-0.348032 1.02114
-0.362278 1.00755
-0.376482 0.99392
-0.390649 0.98025
-0.404783 0.966546
-0.418888 0.952813
-0.432968 0.939053
-0.447024 0.925269
-0.461059 0.911464
-0.475075 0.897641
-0.489075 0.8838
-0.50306 0.869945
-0.517031 0.856075
-0.530989 0.842192
-0.544935 0.828299
-0.558871 0.814394
-0.572797 0.80048
-0.586714 0.786556
-0.600622 0.772625
-0.614523 0.758685
-0.628415 0.744738
-0.642301 0.730783
-0.656179 0.716822
-0.67005 0.702853
-0.683914 0.688879
-0.697768 0.674902
-0.711613 0.66092
-0.725451 0.646932
-0.739282 0.632936
-0.753105 0.618932
-0.76692 0.604921
-0.780727 0.590901
-0.794524 0.576873
-0.808312 0.562835
-0.822089 0.548787
-0.835855 0.534728
-0.849608 0.520656
-0.863347 0.506572
-0.877072 0.492472
-0.89078 0.478357
-0.904469 0.464224
-0.918138 0.450071
-0.931784 0.435896
-0.945405 0.421697
-0.958997 0.407471
-0.972557 0.393214
-0.986082 0.378924
-0.999566 0.364595
-1.013 0.350223
-1.02639 0.335803
-1.03972 0.321327
-1.05297 0.306789
-1.06615 0.292178
-1.07923 0.277484
-1.09221 0.262692
-1.10504 0.247781
-1.11771 0.232721
-1.13012 0.217457
-1.14213 0.201875
-1.15347 0.185799
-1.16393 0.16914
-1.17345 0.151923
-1.18199 0.134201
-1.18953 0.116029
-1.19604 0.0974646
-1.20149 0.0785648
-1.20589 0.059389
-1.2092 0.0399975
-1.21142 0.020451
-1.21254 0.000810856
-1.21256 -0.0188613
-1.21148 -0.0385037
-1.2093 -0.0580548
-1.20603 -0.0774532
-1.20168 -0.0966382
-1.19626 -0.11555
-1.1898 -0.134129
-1.1823 -0.152318
-1.1738 -0.170059
-1.16433 -0.187299
-1.15391 -0.203983
-1.14259 -0.220076
-1.13055 -0.23563
-1.11804 -0.250821
-1.10528 -0.26579
-1.09233 -0.280607
-1.07926 -0.295312
-1.06609 -0.309926
-1.05283 -0.324465
-1.03951 -0.338943
-1.02613 -0.353367
-1.0127 -0.367745
-0.99923 -0.382083
-0.98572 -0.396386
-0.972177 -0.410657
-0.958605 -0.4249
-0.945006 -0.439119
-0.931385 -0.453315
-0.917743 -0.467492
-0.904083 -0.481651
-0.890406 -0.495794
-0.876714 -0.509922
-0.863009 -0.524037
-0.849291 -0.53814
-0.835562 -0.552232
-0.821822 -0.566314
-0.807995 -0.580498
-0.79411 -0.594743
-0.780217 -0.608979
-0.766316 -0.623208
-0.752407 -0.637429
-0.738492 -0.651644
-0.724569 -0.665851
-0.71064 -0.680052
-0.696704 -0.694247
-0.682762 -0.708435
-0.668813 -0.722616
-0.654857 -0.736791
-0.640894 -0.750959
-0.626923 -0.765119
-0.612945 -0.779272
-0.598959 -0.793417
-0.584964 -0.807553
-0.570917 -0.821709
-0.556672 -0.835986
-0.542416 -0.850251
-0.528148 -0.864504
-0.513867 -0.878743
-0.49957 -0.892968
-0.485258 -0.907176
-0.470927 -0.921366
-0.456576 -0.935536
-0.442203 -0.949683
-0.427805 -0.963805
-0.413379 -0.977898
-0.398921 -0.991959
-0.384428 -1.00598
-0.369896 -1.01997
-0.355318 -1.0339
-0.340689 -1.04779
-0.326002 -1.06161
-0.311247 -1.07536
-0.296415 -1.08902
-0.281492 -1.10259
-0.266461 -1.11604
-0.251295 -1.12933
-0.235954 -1.14243
-0.220355 -1.15521
-0.204339 -1.16747
-0.187737 -1.17892
-0.170528 -1.18943
-0.152758 -1.19896
-0.134481 -1.20749
-0.115755 -1.21498
-0.096638 -1.2214
-0.0771908 -1.22674
-0.0574742 -1.23098
-0.0375505 -1.23411
-0.0174823 -1.23612
0.00266705 -1.23699
0.0228339 -1.23674
0.0429548 -1.23535
0.0629662 -1.23283
0.0828051 -1.2292
0.102409 -1.22445
0.121716 -1.21862
0.140666 -1.21171
0.1592 -1.20375
0.17726 -1.19477
0.194789 -1.18479
0.211735 -1.17385
0.228066 -1.16201
0.243866 -1.14947
0.259327 -1.13651
0.27458 -1.1233
0.289687 -1.10993
0.304685 -1.09644
0.319595 -1.08285
0.334433 -1.06918
0.34921 -1.05544
0.363936 -1.04165
0.378616 -1.02781
0.393258 -1.01392
0.407865 -1
0.422441 -0.986053
0.436992 -0.972074
0.451518 -0.958069
0.466023 -0.944042
0.480509 -0.929995
0.494978 -0.915931
0.509432 -0.90185
0.523872 -0.887754
0.5383 -0.873646
0.552716 -0.859525
0.567122 -0.845394
0.581519 -0.831252
0.595907 -0.817102
0.610287 -0.802942
0.624659 -0.788775
0.639024 -0.7746
0.653382 -0.760417
0.667734 -0.746228
0.682079 -0.732032
0.696418 -0.717829
0.710748 -0.703623
0.725061 -0.689423
0.739367 -0.675215
0.753668 -0.661001
0.767961 -0.64678
0.782248 -0.632551
0.796527 -0.618315
0.810799 -0.604071
0.825062 -0.589817
0.839315 -0.575555
0.853559 -0.561281
0.867792 -0.546997
0.882013 -0.532701
0.89622 -0.518391
0.910413 -0.504066
0.92459 -0.489725
0.938749 -0.475366
0.952888 -0.460987
0.967004 -0.446586
0.981095 -0.432159
0.995157 -0.417705
1.00919 -0.40322
1.02318 -0.388699
1.03714 -0.374139
1.05104 -0.359535
1.0649 -0.34488
1.07869 -0.330167
1.09241 -0.315389
1.10606 -0.300535
1.1196 -0.285592
1.13303 -0.270544
1.14631 -0.255369
1.15941 -0.24003
1.17222 -0.224459
1.18458 -0.208518
1.19619 -0.192031
1.20689 -0.174939
1.21662 -0.157279
1.22536 -0.139104
1.23307 -0.120471
1.23973 -0.101436
1.24532 -0.0820596
1.24982 -0.0624015
1.25322 -0.0425227
1.2555 -0.0224854
1.25665 -0.00235193
1.25669 0.0178148
1.25559 0.037952
1.25337 0.0579968
1.25004 0.0778867
1.24561 0.09756
1.24008 0.116955
1.23348 0.136013
1.22583 0.154673
1.21716 0.172878
1.20748 0.190574
1.19684 0.207704
1.18527 0.224224
1.1729 0.240152
1.15999 0.255648
1.14677 0.270883
1.13335 0.285948
1.1198 0.300887
1.10614 0.315728
1.0924 0.330489
1.07858 0.345184
1.0647 0.359822
1.05078 0.374412
1.0368 0.388959
1.02279 0.403469
1.00875 0.417947
0.994675 0.432395
0.980574 0.446818
0.966451 0.461218
0.952306 0.475597
0.938143 0.489958
0.923963 0.504302
0.909768 0.518632
0.895559 0.532948
0.881338 0.547251
0.867106 0.561544
0.852864 0.575826
0.838598 0.590118
0.824223 0.604545
0.809839 0.618964
0.795447 0.633376
0.781048 0.64778
0.766643 0.662177
0.752231 0.676568
0.737812 0.690952
0.723387 0.705329
0.708956 0.719701
0.694519 0.734065
0.680075 0.748424
0.665625 0.762775
0.651168 0.77712
0.636703 0.791457
0.622232 0.805787
0.607752 0.820109
0.593264 0.834421
0.578627 0.848821
0.5639 0.863265
0.549163 0.877698
0.534413 0.892118
0.519649 0.906524
0.50487 0.920915
0.490075 0.935289
0.475261 0.949643
0.460427 0.963976
0.44557 0.978286
0.430687 0.992568
0.415774 1.00682
0.400829 1.02104
0.385847 1.03522
0.370823 1.04935
0.355752 1.06343
0.340626 1.07746
0.325437 1.09141
0.310176 1.10529
0.29483 1.11907
0.279384 1.13274
0.263814 1.14627
0.248086 1.15962
0.232134 1.17269
0.215819 1.18531
0.19895 1.19718
0.181459 1.20811
0.163385 1.21804
0.144783 1.22695
0.125712 1.2348
0.106232 1.24157
0.0864034 1.24725
0.0662882 1.2518
0.0459496 1.25522
0.0254514 1.2575
0.00485791 1.25862
-0.0157663 1.25859
-0.0363565 1.25741
-0.0568483 1.25507
-0.0771775 1.2516
-0.0972807 1.24699
-0.117095 1.24127
-0.136559 1.23445
-0.155611 1.22655
-0.174193 1.2176
-0.192247 1.20763
-0.209718 1.19667
-0.22656 1.18476
-0.242807 1.17206
-0.258642 1.15884
-0.27423 1.14533
-0.289654 1.13163
-0.304957 1.1178
-0.320165 1.10386
-0.335296 1.08984
-0.350363 1.07575
-0.365374 1.06161
-0.380338 1.04741
-0.395262 1.03317
-0.410149 1.01889
-0.425005 1.00458
-0.439833 0.990238
-0.454636 0.975872
-0.469418 0.961484
-0.484179 0.947075
-0.498924 0.932648
-0.513652 0.918206
-0.528367 0.903748
-0.543068 0.889278
-0.557758 0.874796
-0.572438 0.860303
-0.587108 0.8458
-0.601769 0.831289
-0.616422 0.816768
-0.631067 0.802241
-0.645705 0.787705
-0.660336 0.773163
-0.67496 0.758614
-0.689579 0.744059
-0.704191 0.729498
-0.718795 0.714932
-0.733383 0.700372
-0.747965 0.685805
-0.76254 0.671231
-0.777109 0.656651
-0.79167 0.642064
-0.806224 0.627469
-0.82077 0.612866
-0.835307 0.598255
-0.849835 0.583634
-0.864353 0.569003
-0.87886 0.554361
-0.893355 0.539708
-0.907836 0.52504
-0.922303 0.510359
-0.936753 0.495661
-0.951184 0.480944
-0.965596 0.466208
-0.979984 0.45145
-0.994347 0.436666
-1.00868 0.421854
-1.02298 0.407011
-1.03724 0.392132
-1.05147 0.377213
-1.06564 0.362248
-1.07976 0.347232
-1.09382 0.332156
-1.1078 0.317013
-1.1217 0.301792
-1.1355 0.28648
-1.14917 0.27106
-1.1627 0.255508
-1.17603 0.239785
-1.18906 0.223817
-1.20158 0.207447
-1.21331 0.190496
-1.22408 0.172926
-1.23385 0.154781
-1.24259 0.136118
-1.25028 0.116994
-1.25688 0.0974704
-1.26238 0.0776076
-1.26676 0.0574678
-1.27 0.0371144
-1.2721 0.0166112
-1.27304 -0.00397735
-1.27283 -0.0245866
-1.27147 -0.0451519
-1.26895 -0.0656086
-1.2653 -0.0858926
-1.26051 -0.10594
-1.25461 -0.125689
-1.24762 -0.145076
-1.23955 -0.164042
-1.23043 -0.182528
-1.2203 -0.200476
-1.20918 -0.217832
-1.19714 -0.234561
-1.18437 -0.250741
-1.17116 -0.266569
-1.1577 -0.282184
-1.14407 -0.297651
-1.13032 -0.313008
-1.11647 -0.328277
-1.10254 -0.343474
-1.08854 -0.35861
-1.07449 -0.373695
-1.06039 -0.388734
-1.04625 -0.403735
-1.03207 -0.418702
-1.01786 -0.433638
-1.00362 -0.448549
-0.98936 -0.463435
-0.975075 -0.478301
-0.960771 -0.493148
-0.946449 -0.507979
-0.932111 -0.522795
-0.917759 -0.537597
-0.903394 -0.552387
-0.889018 -0.567166
-0.874631 -0.581935
-0.860234 -0.596695
-0.845732 -0.611585
-0.831193 -0.626507
-0.816646 -0.641422
-0.802091 -0.656331
-0.78753 -0.671233
-0.772962 -0.686129
-0.758388 -0.701019
-0.743808 -0.715903
-0.729221 -0.730782
-0.714629 -0.745655
-0.70003 -0.760522
-0.685424 -0.775383
-0.670813 -0.790238
-0.656194 -0.805087
-0.641568 -0.819929
-0.626934 -0.834763
-0.612292 -0.84959
-0.597573 -0.864456
-0.582688 -0.87942
-0.567793 -0.894373
-0.552886 -0.909315
-0.537965 -0.924245
-0.523031 -0.93916
-0.50808 -0.95406
-0.493112 -0.968942
-0.478124 -0.983804
-0.463114 -0.998645
-0.448079 -1.01346
-0.433015 -1.02825
-0.417921 -1.043
-0.402791 -1.05772
-0.387621 -1.0724
-0.372405 -1.08703
-0.357136 -1.10161
-0.341808 -1.11612
-0.326412 -1.13056
-0.310935 -1.14492
-0.295364 -1.15917
-0.27968 -1.1733
-0.263857 -1.18728
-0.24785 -1.20104
-0.231568 -1.21448
-0.214833 -1.22734
-0.197472 -1.23935
-0.179471 -1.25037
-0.160881 -1.26037
-0.14176 -1.26932
-0.122167 -1.27717
-0.102164 -1.28392
-0.0818143 -1.28953
-0.061181 -1.29399
-0.0403297 -1.29728
-0.019326 -1.2994
0.00176362 -1.30033
0.0228727 -1.30008
0.0439347 -1.29865
0.0648829 -1.29603
0.0856514 -1.29224
0.106175 -1.28729
0.126388 -1.2812
0.146229 -1.27398
0.165634 -1.26566
0.184543 -1.25627
0.202898 -1.24584
0.220641 -1.2344
0.237731 -1.222
0.254225 -1.20882
0.270327 -1.19515
0.286194 -1.18122
0.301904 -1.16711
0.317497 -1.15287
0.332998 -1.13853
0.348423 -1.1241
0.363785 -1.10961
0.379094 -1.09506
0.394356 -1.08047
0.409578 -1.06583
0.424766 -1.05115
0.439923 -1.03645
0.455053 -1.02171
0.470159 -1.00695
0.485244 -0.992169
0.50031 -0.977367
0.51536 -0.962548
0.530395 -0.947713
0.545416 -0.932865
0.560425 -0.918003
0.575423 -0.903131
0.590411 -0.888247
0.605391 -0.873355
0.620362 -0.858453
0.635325 -0.843544
0.650281 -0.828627
0.665231 -0.813703
0.680175 -0.798773
0.695112 -0.783836
0.710044 -0.768893
0.72497 -0.753945
0.73989 -0.73899
0.754794 -0.724042
0.769693 -0.709087
0.784585 -0.694127
0.799472 -0.67916
0.814352 -0.664187
0.829226 -0.649206
0.844092 -0.634219
0.858951 -0.619223
0.873801 -0.604219
0.888642 -0.589205
0.903473 -0.574181
0.918292 -0.559146
0.933099 -0.544099
0.947892 -0.529037
0.96267 -0.51396
0.977431 -0.498866
0.992172 -0.483753
1.00689 -0.468619
1.02159 -0.45346
1.03625 -0.438275
1.05089 -0.423059
1.06549 -0.407809
1.08005 -0.392521
1.09456 -0.377188
1.10903 -0.361805
1.12343 -0.346364
1.13775 -0.330858
1.152 -0.315276
1.16615 -0.299604
1.18018 -0.283827
1.19406 -0.26792
1.20775 -0.251848
1.22117 -0.23554
1.2341 -0.218853
1.24626 -0.201594
1.25746 -0.183701
1.26765 -0.165213
1.2768 -0.146185
1.28487 -0.126678
1.29184 -0.10675
1.29769 -0.0864639
1.3024 -0.065883
1.30595 -0.0450711
1.30833 -0.0240933
1.30954 -0.00301498
1.30956 0.018098
1.30841 0.0391796
1.30608 0.0601642
1.30259 0.0809862
1.29794 0.101581
1.29214 0.121884
1.28522 0.141832
1.2772 0.161364
1.26811 0.18042
1.25797 0.19894
1.24682 0.216868
1.23469 0.234155
1.22171 0.250812
1.20817 0.267009
1.1943 0.282935
1.18023 0.298684
1.16602 0.314307
1.1517 0.32983
1.1373 0.345274
1.12283 0.36065
1.10829 0.375971
1.09371 0.391243
1.07908 0.406473
1.06441 0.421667
1.04971 0.436829
1.03498 0.451962
1.02022 0.467071
1.00544 0.482157
0.990646 0.497225
0.97583 0.512274
0.960997 0.527308
0.946151 0.542328
0.931291 0.557335
0.91642 0.572331
0.901538 0.587316
0.886646 0.602292
0.871715 0.617304
0.856692 0.632425
0.841662 0.64754
0.826624 0.662647
0.81158 0.677748
0.796529 0.692842
0.781473 0.707931
0.76641 0.723014
0.751341 0.738091
0.736267 0.753163
0.721186 0.768229
0.7061 0.783289
0.691008 0.798343
0.675909 0.813391
0.660803 0.828433
0.64569 0.843467
0.630569 0.858494
0.61544 0.873512
0.600119 0.888648
0.584757 0.903796
0.569383 0.918934
0.553997 0.934059
0.538598 0.94917
0.523184 0.964266
0.507753 0.979346
0.492303 0.994407
0.476833 1.00945
0.461339 1.02446
0.445818 1.03945
0.430268 1.05441
0.414684 1.06933
0.399061 1.08421
0.383395 1.09905
0.367678 1.11383
0.351905 1.12855
0.336065 1.14321
0.320147 1.15777
0.304139 1.17224
0.288022 1.18659
0.27177 1.20078
0.255342 1.21477
0.238651 1.22844
0.221522 1.24156
0.203767 1.25382
0.185361 1.26508
0.166354 1.27529
0.146805 1.28442
0.126776 1.29244
0.106329 1.29932
0.0855279 1.30505
0.0644386 1.30961
0.043127 1.31298
0.0216602 1.31514
0.000105642 1.31611
-0.0214691 1.31586
-0.0429963 1.31441
-0.0644084 1.31175
-0.0856385 1.3079
-0.10662 1.30287
-0.127288 1.29667
-0.147577 1.28933
-0.167424 1.28087
-0.186768 1.27131
-0.205549 1.26069
-0.223709 1.24903
-0.241205 1.23641
-0.258098 1.22298
-0.274599 1.20907
-0.290868 1.1949
-0.30698 1.18054
-0.322977 1.16606
-0.338883 1.15147
-0.354715 1.13681
-0.370484 1.12208
-0.386201 1.10729
-0.401873 1.09245
-0.417505 1.07758
-0.433103 1.06266
-0.448672 1.04772
-0.464214 1.03274
-0.479733 1.01775
-0.495231 1.00273
-0.510712 0.987694
-0.526176 0.972641
-0.541626 0.957572
-0.557062 0.942491
-0.572488 0.927397
-0.587903 0.912292
-0.603308 0.897178
-0.618705 0.882055
-0.634094 0.866923
-0.649475 0.851785
-0.66485 0.836639
-0.680219 0.821486
-0.695582 0.806328
-0.710939 0.791163
-0.726291 0.775993
-0.741637 0.760817
-0.756972 0.745643
-0.772289 0.730476
-0.787601 0.715302
-0.802908 0.700123
-0.818208 0.684937
-0.833502 0.669745
-0.84879 0.654546
-0.86407 0.63934
-0.879343 0.624125
-0.894607 0.608902
-0.909862 0.593669
-0.925106 0.578425
-0.940339 0.56317
-0.955559 0.547902
-0.970765 0.532619
-0.985956 0.517321
-1.00113 0.502004
-1.01628 0.486668
-1.03141 0.471309
-1.04652 0.455925
-1.06159 0.440513
-1.07664 0.425068
-1.09164 0.409587
-1.10661 0.394065
-1.12152 0.378496
-1.13638 0.362874
-1.15118 0.34719
-1.1659 0.331435
-1.18053 0.315599
-1.19506 0.299667
-1.20946 0.283621
-1.2237 0.267434
-1.23774 0.251062
-1.25144 0.234418
-1.26458 0.217319
-1.27684 0.199584
-1.28809 0.181197
-1.29831 0.162208
-1.30744 0.142678
-1.31547 0.122667
-1.32236 0.102238
-1.3281 0.0814546
-1.33266 0.0603821
-1.33604 0.0390867
-1.33822 0.0176353
-1.33919 -0.00390456
-1.33895 -0.0254653
-1.33751 -0.0469791
-1.33486 -0.0683784
-1.33102 -0.0895961
-1.326 -0.110566
-1.31981 -0.131221
-1.31247 -0.151498
-1.30402 -0.171334
-1.29446 -0.190665
-1.28384 -0.209433
-1.27219 -0.22758
-1.25957 -0.245062
-1.24613 -0.26193
-1.2322 -0.278392
-1.21799 -0.294614
-1.20359 -0.310678
-1.18907 -0.326624
-1.17445 -0.342477
-1.15974 -0.358255
-1.14497 -0.37397
-1.13014 -0.389632
-1.11526 -0.405248
-1.10034 -0.420824
-1.08538 -0.436366
-1.0704 -0.451878
-1.05538 -0.467363
-1.04034 -0.482825
-1.02528 -0.498266
-1.0102 -0.513689
-0.995102 -0.529096
-0.97999 -0.544488
-0.964864 -0.559867
-0.949726 -0.575234
-0.934576 -0.590591
-0.919417 -0.605938
-0.904249 -0.621277
-0.889009 -0.636698
-0.873708 -0.652189
-0.8584 -0.667673
-0.843085 -0.683151
-0.827764 -0.698624
-0.812437 -0.71409
-0.797104 -0.729552
-0.781766 -0.745008
-0.766423 -0.760459
-0.751074 -0.775905
-0.73572 -0.791346
-0.720361 -0.806782
-0.704995 -0.822212
-0.689624 -0.837636
-0.674246 -0.853054
-0.658861 -0.868466
-0.643469 -0.883871
-0.628056 -0.899277
-0.612434 -0.914813
-0.596801 -0.93034
-0.581158 -0.945857
-0.565503 -0.961361
-0.549835 -0.976853
-0.534152 -0.992329
-0.518453 -1.00779
-0.502735 -1.02323
-0.486997 -1.03865
-0.471234 -1.05405
-0.455445 -1.06942
-0.439627 -1.08476
-0.423774 -1.10006
-0.407882 -1.11532
-0.391946 -1.13054
-0.375959 -1.14571
-0.359913 -1.16081
-0.3438 -1.17584
-0.327609 -1.19078
-0.311325 -1.20563
-0.29493 -1.22035
-0.278399 -1.23492
-0.26169 -1.24929
-0.24472 -1.26335
-0.227313 -1.27685
-0.209268 -1.2895
-0.190551 -1.30112
-0.171212 -1.31168
-0.151312 -1.32114
-0.130913 -1.32947
-0.110078 -1.33664
-0.0888735 -1.34262
-0.067366 -1.34741
-0.0456235 -1.35098
-0.0237144 -1.35333
-0.00170809 -1.35444
0.0203261 -1.35431
0.0423184 -1.35295
0.0641995 -1.35035
0.0859003 -1.34653
0.107352 -1.34149
0.128488 -1.33526
0.149241 -1.32785
0.169546 -1.31929
0.18934 -1.30961
0.208562 -1.29883
0.227151 -1.287
0.245056 -1.27416
0.262305 -1.26044
0.279097 -1.24617
0.295623 -1.23158
0.311977 -1.21681
0.328206 -1.2019
0.344337 -1.18688
0.36039 -1.17178
0.376377 -1.15661
0.392309 -1.14138
0.408193 -1.1261
0.424037 -1.11078
0.439845 -1.09542
0.455622 -1.08003
0.471372 -1.06462
0.487098 -1.04917
0.502803 -1.03371
0.518489 -1.01823
0.534159 -1.00273
0.549814 -0.98721
0.565455 -0.971682
0.581085 -0.956141
0.596705 -0.94059
0.612314 -0.925028
0.627915 -0.909458
0.643509 -0.89388
0.659095 -0.878294
0.674674 -0.862702
0.690247 -0.847103
0.705815 -0.831498

